Finite element exponential integration for rough solutions of nonlinear wave equations. Part I: Dirichlet boundary conditions on polygonal and polyhedral domains

We study a fully discrete scheme for nonlinear wave equations on general bounded polygonal/polyhedral domains with initial data $(u^0,v^0)\in H^\gamma(\Omega)\times H^{\gamma-1}(\Omega)$, $0<\gamma\le 1$, subject to the natural compatibility condition associated with the homogeneous Dirichlet boundary condition. The scheme combines an exponential Euler time integrator with a finite element spatial discretization. In contrast to existing low-regularity error analyses, which are mostly based on Fourier spectral discretizations, our approach applies to general bounded domains and finite element spatial discretizations. We prove rigorous error estimates for low-regularity solutions. The analysis is based on a frequency decomposition of the underlying elliptic operator, used solely as an analytical regularization device and not in the actual implementation, which allows low-regularity techniques to be extended beyond the Fourier spectral framework. The results also indicate that higher-order finite element methods remain advantageous in spatial approximation even for solutions of limited Sobolev regularity. Numerical experiments on different domains and with different polynomial degrees confirm the predicted convergence behavior.

==> num_exp/cirlce_in_triangle_exp/data/ref_sol_test_num_13_reg_055_tri_h_0.009900990099009901_tau_0.001171875_all_pol_deg_h_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_has_1,line_over_curve_has_2,line_over_curve_has_3
0.0046875,0.87118154,0.47539091,28.0,0.80773808,0.65458226,91.0,0.21379033,1.01629615,190.0,0.5,0.5,0.5,0.32542588,0.378303513573148,0.3492201827681042
0.0046875,0.7524324,0.63844752,78.0,0.58991806,0.87868071,153.0,0.31449965,1.48104596,325.0,0.25,0.3333333333333333,0.3333333333333333,0.2736494559227855,0.3304785591986053,0.29996122128393443
0.0046875,0.63942313,1.20421052,253.0,0.15107227,2.25490618,561.0,0.13379677,3.22320151,820.0,0.125,0.16666666666666666,0.2,0.23011084652159966,0.2623010062624005,0.24766910345917834
0.0046875,0.35328316,3.63865733,946.0,0.11275994,8.77835464,1770.0,0.11775496,10.15212464,2080.0,0.0625,0.09090909090909091,0.125,0.19349938595101085,0.21431512000540756,0.20764756302519008
0.0046875,0.16271294,10.57546282,3655.0,0.12585278,13.0023334,5565.0,0.16173846,14.02078342,4753.0,0.03125,0.05,0.08333333333333333,0.16271294,0.1755929364317604,0.17835800928788023
0.0046875,0.11867822,26.38233447,14196.0,0.10779877,44.2419939,16836.0,0.14726493,35.13421631,12403.0,0.015625,0.02857142857142857,0.05,0.13682472796139275,0.14571167772276689,0.14726493
0.0046875,0.11039452,162.40108919,55945.0,0.11915814,165.09059215,56280.0,0.12269372,108.36953115,32131.0,0.0078125,0.015625,0.03125,0.11505542326079983,0.11915814,0.123467979681266


==> num_exp/cirlce_in_triangle_exp/data/ref_sol_test_num_13_reg_055_tri_h_0.009900990099009901_tau_0.001171875_all_pol_deg_joint_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_tau_1,line_over_curve_tau_2,line_over_curve_tau_3
0.075,0.82143847,2.61089897,28.0,0.62969468,1.07836795,153.0,0.54309427,0.82134581,325.0,0.5,inf,inf,1.82199066,1.58718562,0.71216352
0.0375,0.8449408,0.0955267,28.0,1.02682288,0.0895803,28.0,0.22497615,0.13037777,55.0,0.5,1.0,1.0,1.2883419509445535,1.1223097149037748,0.5035756543056816
0.01875,0.91099533,0.19019079,45.0,0.79359281,0.20125508,91.0,0.35608176,0.37859869,190.0,0.3333333333333333,0.5,0.5,0.91099533,0.79359281,0.35608176
0.009375,0.5225956,0.74988842,325.0,0.23510499,4.07860899,946.0,0.23421992,4.14865398,1225.0,0.1111111111111111,0.125,0.16666666666666666,0.6441709754722768,0.5611548574518874,0.2517878271528408
0.0046875,0.16291624,10.0820632,3160.0,0.11889123,14.34229326,6903.0,0.04922636,17.28445673,7021.0,0.03333333333333333,0.045454545454545456,0.06666666666666667,0.455497665,0.396796405,0.17804088


==> num_exp/cirlce_in_triangle_exp/data/ref_sol_test_num_13_reg_055_tri_h_0.009900990099009901_tau_0.00234375_all_pol_deg_joint_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_tau_1,line_over_curve_tau_2,line_over_curve_tau_3
0.075,0.80955133,0.47474504,28.0,1.018116,0.607840061,28.0,0.31182272,0.3955605,55.0,1.0,1.0,1.0,1.43061782,0.6287372,0.61722274
0.0375,0.89098223,0.10298061,45.0,0.76389553,0.121008158,91.0,0.41632259,0.17699122,190.0,0.5,0.5,0.5,1.0115995618083158,0.4445843377042426,0.43644238495654136
0.01875,0.71530891,0.26693201,153.0,0.3143686,1.25749302,946.0,0.30861137,2.05076838,1225.0,0.125,0.125,0.16666666666666666,0.71530891,0.3143686,0.30861137
0.009375,0.34862575,3.07468414,1176.0,0.18103552,7.94419169,6903.0,0.11582232,9.39306617,7021.0,0.045454545454545456,0.045454545454545456,0.06666666666666667,0.5057997809041579,0.2222921688521213,0.21822119247827068
0.0046875,0.07999902,31.34435654,15051.0,0.0806093,163.212666,56280.0,0.07756528,171.96741796,49141.0,0.015625,0.015625,0.025,0.357654455,0.1571843,0.154305685


==> num_exp/cirlce_in_triangle_exp/data/ref_sol_test_num_13_reg_075_tri_h_0.009900990099009901_tau_0.001171875_all_pol_deg_h_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_has_1,line_over_curve_has_2,line_over_curve_has_3
0.0046875,0.56087439,0.48400688,28.0,0.38592285,0.6486733,91.0,0.40878629,1.00830841,190.0,0.5,0.5,0.5,0.584772188588179,0.451239218482801,0.38169033223455767
0.0046875,0.525407,0.63657331,78.0,0.38822835,0.84011483,153.0,0.3340583,1.45809269,325.0,0.25,0.3333333333333333,0.3333333333333333,0.4509209998190918,0.36843527907170615,0.30385041000345736
0.0046875,0.37342208,1.23387456,253.0,0.28181283,2.2257781,561.0,0.20271089,3.26024461,820.0,0.125,0.16666666666666666,0.2,0.3477076236623878,0.2605230842599615,0.22796590871011238
0.0046875,0.31515933,3.67491388,946.0,0.21335532,6.709723,1770.0,0.17390319,10.08294153,2080.0,0.0625,0.09090909090909091,0.125,0.2681192306445024,0.19240904925655794,0.17500578895561184
0.0046875,0.20674819,10.60299349,3655.0,0.14269437,12.98039889,5565.0,0.13889687,14.02960587,4753.0,0.03125,0.05,0.08333333333333333,0.20674819000000003,0.14269437,0.13931602725128375
0.0046875,0.14973022,22.64979243,14196.0,0.10242349,27.77834702,16836.0,0.10452283,25.60583806,12403.0,0.015625,0.02857142857142857,0.05,0.15942464837574888,0.10786680471686735,0.10452283
0.0046875,0.10416196,144.86046481,55945.0,0.06952403,152.32045603,56280.0,0.07475213,69.96569514,32131.0,0.0078125,0.015625,0.03125,0.12293320928096721,0.07976857783162666,0.08024050802825972


==> num_exp/cirlce_in_triangle_exp/data/ref_sol_test_num_13_reg_075_tri_h_0.009900990099009901_tau_0.001171875_all_pol_deg_joint_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_tau_1,line_over_curve_tau_2,line_over_curve_tau_3
0.075,0.54202671,2.34379959,28.0,0.39257915,1.15173507,153.0,0.3365272,0.73029304,325.0,0.5,inf,inf,1.7570493739757604,1.1673792184068463,1.151978571939478
0.0375,0.55118051,0.08807874,28.0,0.57454536,0.09336233,28.0,0.49232624,0.16080356,55.0,0.5,1.0,1.0,1.0447478084715256,0.6941278362178684,0.6849705570405505
0.01875,0.59583608,0.24395776,45.0,0.38190153,0.27221894,91.0,0.40728593,0.34280729,190.0,0.3333333333333333,0.5,0.5,0.6212107636089192,0.41273088077586634,0.40728593
0.009375,0.36937413,0.84403801,325.0,0.24541125,1.85868669,946.0,0.2105151,0.50691605,1225.0,0.1111111111111111,0.125,0.16666666666666666,0.36937413,0.24541125,0.24217366289825007
0.0046875,0.21871657,10.0550921,3160.0,0.13591771,14.38475704,6903.0,0.11540232,17.18443418,7021.0,0.03333333333333333,0.045454545454545456,0.06666666666666667,0.21963117174697006,0.1459224023008558,0.14399732149243474


==> num_exp/cirlce_in_triangle_exp/data/ref_sol_test_num_13_reg_075_tri_h_0.009900990099009901_tau_0.00234375_all_pol_deg_joint_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_tau_1,line_over_curve_tau_2,line_over_curve_tau_3
0.075,0.54198182,0.48298168,28.0,0.57205365,0.597988367,28.0,0.48823662,0.45050859,55.0,1.0,1.0,1.0,1.3954718068883056,0.6940446238918584,0.598013781299662
0.0375,0.59166447,0.12777543,45.0,0.37821792,0.136836529,91.0,0.40701647,0.17739463,190.0,0.5,0.5,0.5,0.829752500768638,0.4126814024307927,0.3555811217956196
0.01875,0.40828041,0.27413583,153.0,0.24538183,1.021415,946.0,0.2114298,0.3247776,1225.0,0.125,0.125,0.16666666666666666,0.4933737888026826,0.24538183,0.2114298
0.009375,0.29336181,0.46141124,1176.0,0.13588909,7.88844109,6903.0,0.11560574,9.31592727,7021.0,0.045454545454545456,0.045454545454545456,0.06666666666666667,0.29336181,0.14590490906419407,0.12571691124180115
0.0046875,0.14466099,27.55530095,15051.0,0.06939725,150.597348,56280.0,0.06658806,166.22167373,49141.0,0.015625,0.015625,0.025,0.1744339758610382,0.0867555779864823,0.07475172266245775


==> num_exp/cirlce_in_triangle_exp/data/ref_sol_test_num_13_reg_100_tri_h_0.009900990099009901_tau_0.001171875_all_pol_deg_h_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_has_1,line_over_curve_has_2,line_over_curve_has_3
0.0046875,0.53747852,0.44822907,28.0,0.36300861,0.66800714,91.0,0.33654567,1.02091289,190.0,0.5,0.5,0.5,0.54625188,0.3921717859024522,0.31177074697607
0.0046875,0.5190631,0.62312579,78.0,0.30095383,0.83721304,153.0,0.25781262,1.52300143,325.0,0.25,0.3333333333333333,0.3333333333333333,0.3862584085839002,0.29928308590007535,0.23002069917992024
0.0046875,0.30226706,1.2008667,253.0,0.20966125,2.18853545,561.0,0.13703844,3.2906785,820.0,0.125,0.16666666666666666,0.2,0.27312594,0.18853652990150022,0.15681238385797217
0.0046875,0.22816456,3.55941677,946.0,0.13745714,0.91020799,1770.0,0.11288562,2.14253211,2080.0,0.0625,0.09090909090909091,0.125,0.1931292042919501,0.12586391013841558,0.1102276046811872
0.0046875,0.13656297,2.61524773,3655.0,0.08449085,11.8110683,5565.0,0.07903165,13.65485382,4753.0,0.03125,0.05,0.08333333333333333,0.13656297,0.08449085,0.08132459810169627
0.0046875,0.08757445,22.72614121,14196.0,0.05265608,27.76473665,16836.0,0.05544155,25.39307022,12403.0,0.015625,0.02857142857142857,0.05,0.09656460214597505,0.05818141957745421,0.055441550000000006
0.0046875,0.05398763,87.54825521,55945.0,0.03204352,96.2393806,56280.0,0.03556848,61.50635624,32131.0,0.0078125,0.015625,0.03125,0.068281485,0.03890836909336252,0.03897134337200875


==> num_exp/cirlce_in_triangle_exp/data/ref_sol_test_num_13_reg_100_tri_h_0.009900990099009901_tau_0.001171875_all_pol_deg_joint_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_tau_1,line_over_curve_tau_2,line_over_curve_tau_3
0.075,0.53518002,2.26957011,28.0,0.30109474,1.05164194,153.0,0.25707262,0.72810245,325.0,0.5,inf,inf,2.3871368,1.44861052,1.34499328
0.0375,0.53632302,0.10069752,28.0,0.56788341,0.0984993,28.0,0.55893363,0.12889695,55.0,0.5,1.0,1.0,1.1935684,0.72430526,0.67249664
0.01875,0.58422948,0.19391537,45.0,0.36215263,0.18476295,91.0,0.33624832,0.38002372,190.0,0.3333333333333333,0.5,0.5,0.5967842,0.36215263,0.33624832
0.009375,0.2983921,0.76909161,325.0,0.1723942,1.82717013,946.0,0.14607888,0.52181244,1225.0,0.1111111111111111,0.125,0.16666666666666666,0.2983921,0.181076315,0.16812416
0.0046875,0.14474671,1.75173879,3160.0,0.07857714,14.01374936,6903.0,0.06217963,17.26013756,7021.0,0.03333333333333333,0.045454545454545456,0.06666666666666667,0.14919605,0.0905381575,0.08406208


==> num_exp/cirlce_in_triangle_exp/data/ref_sol_test_num_13_reg_100_tri_h_0.009900990099009901_tau_0.00234375_all_pol_deg_joint_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_tau_1,line_over_curve_tau_2,line_over_curve_tau_3
0.075,0.53521149,0.47267914,28.0,0.56760495,0.59777331,28.0,0.55764915,0.41015434,55.0,1.0,1.0,1.0,1.6944268000000002,0.68968756,0.58478464
0.0375,0.58387838,0.14409184,45.0,0.36128778,0.10306311,91.0,0.33599226,0.19018722,190.0,0.5,0.5,0.5,0.8472134000000001,0.34484378,0.29239232
0.01875,0.35689523,0.26226306,153.0,0.17242189,1.00665474,946.0,0.14619616,0.31334162,1225.0,0.125,0.125,0.16666666666666666,0.42360670000000006,0.17242189,0.14619616
0.009375,0.21180335,0.49207997,1176.0,0.07856448,7.49114871,6903.0,0.06218924,8.9748385,7021.0,0.045454545454545456,0.045454545454545456,0.06666666666666667,0.21180335000000003,0.086210945,0.07309808
0.0046875,0.08394434,27.63006425,15051.0,0.0320336,93.19444227,56280.0,0.02995552,98.00038791,49141.0,0.015625,0.015625,0.025,0.10590167500000001,0.0431054725,0.03654904


==> num_exp/cirlce_in_triangle_exp_055/data/ref_sol_test_num_13_reg_055_tri_h_0.009900990099009901_tau_0.001171875_all_pol_deg_h_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_has_1,line_over_curve_has_2,line_over_curve_has_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.0046875,0.87118154,0.47539091,28.0,0.80773808,0.65458226,91.0,0.21379033,1.01629615,190.0,0.5,0.5,0.5,0.32542588,0.378303513573148,0.3492201827681042,0.7380713155338812,0.9937036963481579,0.8402070565016534
0.0046875,0.7524324,0.63844752,78.0,0.58991806,0.87868071,153.0,0.31449965,1.48104596,325.0,0.25,0.3333333333333333,0.3333333333333333,0.2736494559227855,0.3304785591986053,0.29996122128393443,0.5712999477760329,0.8371290105700304,0.6870093767633026
0.0046875,0.63942313,1.20421052,253.0,0.15107227,2.25490618,561.0,0.13379677,3.22320151,820.0,0.125,0.16666666666666666,0.2,0.23011084652159966,0.2623010062624005,0.24766910345917834,0.4257039743428175,0.545233862616062,0.4855553351170045
0.0046875,0.35328316,3.63865733,946.0,0.11275994,8.77835464,1770.0,0.11775496,10.15212464,2080.0,0.0625,0.09090909090909091,0.125,0.19349938595101085,0.21431512000540756,0.20764756302519008,0.3061364564695305,0.37317228934390967,0.3424878541017999
0.0046875,0.16271294,10.57546282,3655.0,0.12585278,13.0023334,5565.0,0.16173846,14.02078342,4753.0,0.03125,0.05,0.08333333333333333,0.16271294,0.1755929364317604,0.17835800928788023,0.21835643225182652,0.25570372758147814,0.2512210316039814
0.0046875,0.11867822,26.38233447,14196.0,0.10779877,44.2419939,16836.0,0.14726493,35.13421631,12403.0,0.015625,0.02857142857142857,0.05,0.13682472796139275,0.14571167772276689,0.14726493,0.15554151952153003,0.1774523365363344,0.1753260288546537
0.0046875,0.11039452,162.40108919,55945.0,0.11915814,165.09059215,56280.0,0.12269372,108.36953115,32131.0,0.0078125,0.015625,0.03125,0.11505542326079983,0.11915814,0.123467979681266,0.11039452,0.11915814000000001,0.12269372


==> num_exp/cirlce_in_triangle_exp_055/data/ref_sol_test_num_13_reg_055_tri_h_0.009900990099009901_tau_0.001171875_all_pol_deg_joint_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_tau_1,line_over_curve_tau_2,line_over_curve_tau_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.075,0.82143847,2.61089897,28.0,0.62969468,1.07836795,153.0,0.54309427,0.82134581,325.0,0.5,inf,inf,1.82199066,1.58718562,0.71216352,1.0257222380297433,0.668548951032612,0.3852286699136023
0.0375,0.8449408,0.0955267,28.0,1.02682288,0.0895803,28.0,0.22497615,0.13037777,55.0,0.5,1.0,1.0,1.2883419509445535,1.1223097149037748,0.5035756543056816,1.0257222380297433,1.1708984566234968,0.7499612996329452
0.01875,0.91099533,0.19019079,45.0,0.79359281,0.20125508,91.0,0.35608176,0.37859869,190.0,0.3333333333333333,0.5,0.5,0.91099533,0.79359281,0.35608176,0.91099533,0.79359281,0.47113162902239464
0.009375,0.5225956,0.74988842,325.0,0.23510499,4.07860899,946.0,0.23421992,4.14865398,1225.0,0.1111111111111111,0.125,0.16666666666666666,0.6441709754722768,0.5611548574518874,0.2517878271528408,0.5557102903179172,0.3664690555074916,0.23421992
0.0046875,0.16291624,10.0820632,3160.0,0.11889123,14.34229326,6903.0,0.04922636,17.28445673,7021.0,0.03333333333333333,0.045454545454545456,0.06666666666666667,0.455497665,0.396796405,0.17804088,0.31470055473441816,0.1901949080369768,0.1216957037977068


==> num_exp/cirlce_in_triangle_exp_060/data/ref_sol_test_num_13_reg_060_tri_h_0.004830917874396135_tau_0.001171875_all_pol_deg_h_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_has_1,line_over_curve_has_1_optim,line_over_curve_has_2,line_over_curve_has_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.0046875,0.54581386,3.64697552,28.0,0.36544532,3.85332441,91.0,0.23427341,5.8944459,190.0,0.5,0.5,0.5,0.48015008615729043,0.5911340961396283,0.4406364206324685,0.2995879627183389,0.6082131886265586,0.7860102382186042,0.6058741313755013
0.0046875,0.33702968,1.7785902,78.0,0.20956739,3.7345705,276.0,0.23042989,4.40346909,325.0,0.25,0.25,0.3333333333333333,0.36388572,0.432735487271888,0.31592645391641894,0.24461254724662673,0.47078399551092787,0.5450192796443076,0.49540313446828493
0.0046875,0.28095303,3.44145846,253.0,0.16085719,10.82943463,946.0,0.14516434,12.23176193,1225.0,0.125,0.125,0.16666666666666666,0.2757738070602821,0.3167809185214157,0.22651219829023966,0.17296719092140453,0.3508045444887067,0.362967539510836,0.30120624861315354
0.0046875,0.21520212,10.47393775,946.0,0.12046882,29.75325441,3655.0,0.11226875,30.94060493,3916.0,0.0625,0.0625,0.09090909090909091,0.20899746398545588,0.23189720577786066,0.16240417773894547,0.12774473652613552,0.2522740369736283,0.23235874741412854,0.19480450869386673
0.0046875,0.1437786,27.12845683,3655.0,0.08837465,66.67945051,14365.0,0.08494362,62.61169815,12403.0,0.03125,0.03125,0.05,0.15839045926070786,0.16975869095456253,0.11644016148422802,0.09473803217595603,0.1799382513882644,0.1479111809135173,0.12642777112836634
0.0046875,0.11431548,57.18598747,14196.0,0.06490965,380.03560829,56280.0,0.06557372,278.68939805,37675.0,0.015625,0.015625,0.02857142857142857,0.12003752153932261,0.12427063559451453,0.0834849903200596,0.07161522081063286,0.12817515267285462,0.09425296328400783,0.08334797208148735
0.0046875,0.09097143,370.26217413,55945.0,0.05985687,1487.31912136,222778.0,0.05296017,870.52629304,126253.0,0.0078125,0.0078125,0.015625,0.09097143,0.09097143,0.05985687,0.05296017,0.09097143,0.05985687,0.05296017


==> num_exp/cirlce_in_triangle_exp_060/data/ref_sol_test_num_13_reg_060_tri_h_0.004830917874396135_tau_0.001171875_all_pol_deg_joint_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_tau_1,line_over_curve_tau_2,line_over_curve_tau_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.075,0.44477803,0.11756921,28.0,0.24779176,2.68563104,153.0,0.20528605,3.36197996,325.0,0.5,0.3333333333333333,0.3333333333333333,0.642428077593569,0.387330516121249,0.3271427989611528,0.5348575626903029,0.4217748731325124,0.4157380402635298
0.0375,0.30027803,0.28537297,78.0,0.20676106,0.71277261,378.0,0.1574385,1.54147696,820.0,0.25,0.2,0.2,0.4238444652436685,0.2555428400528681,0.21583375559081386,0.414003486115102,0.31293675993893577,0.29382979372433465
0.01875,0.26533991,0.99640107,253.0,0.15020188,3.19639659,1431.0,0.11393429,5.93779492,2701.0,0.125,0.1,0.1111111111111111,0.2796330624131638,0.16859539949556596,0.14239717395695115,0.30849456597547775,0.20168230513973587,0.18791190953335737
0.009375,0.17938178,7.29082704,1431.0,0.10653617,15.65648103,6216.0,0.08905126,29.57336617,11476.0,0.05,0.047619047619047616,0.05263157894736842,0.18448901898391007,0.11123148167715784,0.09394709875395049,0.20004041200087253,0.12421391315180368,0.10923317886976706
0.0046875,0.12171736,48.11633897,10440.0,0.07338541,197.14580703,30628.0,0.06198197,364.82337475,52003.0,0.01818181818181818,0.02127659574468085,0.024390243902439025,0.12171736,0.07338541,0.06198197,0.12171735999999998,0.07338540999999998,0.06198197


==> num_exp/cirlce_in_triangle_exp_075/data/ref_sol_test_num_13_reg_075_tri_h_0.004830917874396135_tau_0.001171875_all_pol_deg_h_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_has_1,line_over_curve_has_1_optim,line_over_curve_has_2,line_over_curve_has_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.0046875,0.53748905,4.00337434,28.0,0.39796038,4.47477317,91.0,0.38781026,6.28125095,190.0,0.5,0.5,0.5,0.8119422062910951,1.034875276737221,0.608165751374656,0.4313109650465393,0.6810862585108691,0.6586097789200629,0.5754804204313736
0.0046875,0.55166589,2.13690853,78.0,0.32176744,4.22680736,276.0,0.33906031,4.59969378,325.0,0.25,0.25,0.3333333333333333,0.57412984,0.7019581393951605,0.40123975999999995,0.3354392810482985,0.5271909851106675,0.4566798367502654,0.4705512074918682
0.0046875,0.35568322,3.59345579,253.0,0.23434645,11.42586517,946.0,0.20793496,2.22411489,1225.0,0.125,0.125,0.16666666666666666,0.4059711031455476,0.47613972479529537,0.26471951871830873,0.21826058819375052,0.3928361948447064,0.3041359505623965,0.2860962196800327
0.0046875,0.29893625,10.81246686,946.0,0.16063182,28.18201399,3655.0,0.14424574,29.84877014,3916.0,0.0625,0.0625,0.09090909090909091,0.28706492,0.3229666055635206,0.1746497495424008,0.14988757444681766,0.2825002534880881,0.19469688284391073,0.1850321292156205
0.0046875,0.19663433,26.8399539,3655.0,0.10605882,59.67469883,14365.0,0.10050817,58.31741261,12403.0,0.03125,0.03125,0.05,0.2029855515727738,0.2190689473642787,0.11522586306785126,0.10346429412877035,0.20149755495727786,0.12393699906764308,0.12008551465628009
0.0046875,0.14353246,56.76301718,14196.0,0.0678892,348.8331871,56280.0,0.07013636,217.80645084,37675.0,0.015625,0.015625,0.02857142857142857,0.14353246,0.14859494100189335,0.07602071892183201,0.0731319087997252,0.14353246,0.0789759729488113,0.07916681622742774
0.0046875,0.10079227,304.00815415,55945.0,0.05015497,1466.14796519,222778.0,0.05030342,857.28957534,126253.0,0.0078125,0.0078125,0.015625,0.1014927757863869,0.10079227,0.05015497,0.05030342,0.10187117288593744,0.05015497,0.05030342


==> num_exp/cirlce_in_triangle_exp_075/data/ref_sol_test_num_13_reg_075_tri_h_0.004830917874396135_tau_0.001171875_all_pol_deg_joint_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_tau_1,line_over_curve_tau_2,line_over_curve_tau_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.075,0.51456704,2.47470045,28.0,0.41926622,2.30706048,153.0,0.32198167,2.89636326,325.0,0.5,0.3333333333333333,0.3333333333333333,1.24302464,0.6538835999999999,0.52506384,0.6961898806215052,0.469765843839788,0.44022683502727394
0.0375,0.55779798,0.33269382,78.0,0.31301527,0.6388917,378.0,0.19709742,1.3804431,820.0,0.25,0.2,0.2,0.739106873005848,0.3888015147517966,0.31220482717932513,0.5388818587991996,0.3485437622430793,0.3111376578529753
0.01875,0.35588204,0.94937992,253.0,0.2225689,0.64104986,1431.0,0.15194876,5.58225226,2701.0,0.125,0.1,0.1111111111111111,0.43947557606298354,0.23118276383333597,0.1856381009099242,0.40154764565460405,0.22463039952537742,0.19898074553236453
0.009375,0.26037981,1.10448027,1431.0,0.13499512,16.15092063,6216.0,0.10727682,27.1446507,11476.0,0.05,0.047619047619047616,0.05263157894736842,0.26131374096200977,0.13746209380829844,0.11038107520883746,0.26037981,0.1383473920459611,0.11566749240296563
0.0046875,0.15537808,43.87649298,10440.0,0.08173545,112.85514951,30628.0,0.06563298,343.9519279,52003.0,0.01818181818181818,0.02127659574468085,0.024390243902439025,0.15537808,0.08173544999999999,0.06563298,0.15843170264198098,0.08173545,0.06563298


==> num_exp/cirlce_in_triangle_exp_100/data/ref_sol_test_num_13_reg_100_tri_h_0.004830917874396135_tau_0.001171875_all_pol_deg_h_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_has_1,line_over_curve_has_1_optim,line_over_curve_has_2,line_over_curve_has_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.0046875,0.53663427,3.93581581,28.0,0.42439015,4.34694839,91.0,0.33375705,6.17165351,190.0,0.5,0.5,0.5,0.8841419063419345,1.2042784239334636,0.5641315295534419,0.3720878093873753,0.45706178047350604,0.3127039525856241,0.26374568925352937
0.0046875,0.59815639,1.74501848,78.0,0.27776703,4.10579252,276.0,0.28151632,4.61284351,325.0,0.25,0.25,0.3333333333333333,0.5556891006235186,0.7160682350929691,0.32400848000000004,0.2657600498470114,0.3537860987404108,0.21682883338314085,0.21565608167171868
0.0046875,0.30099749,3.71271396,253.0,0.17405424,10.85202003,946.0,0.15075494,2.12521911,1225.0,0.125,0.125,0.16666666666666666,0.3492543157798845,0.42577672,0.18609400399054488,0.14949779948585057,0.26362359892964027,0.1444019158357963,0.13111939515818444
0.0046875,0.22597912,10.36881995,946.0,0.10384627,5.00674748,3655.0,0.08806621,25.97349787,3916.0,0.0625,0.0625,0.09090909090909091,0.21950867302239244,0.2531683524132607,0.10688293812937527,0.09039500004220394,0.18957961231781592,0.09244090623923233,0.0848011934401538
0.0046875,0.13522051,4.98989058,3655.0,0.05884454,59.63394499,14365.0,0.05503582,58.225703,12403.0,0.03125,0.03125,0.05,0.13796266890634307,0.15053480299168295,0.061388127603231625,0.05503582,0.13522050999999996,0.05884454,0.05503582
0.0046875,0.08671046,57.78922486,14196.0,0.03203647,209.65272164,56280.0,0.03317585,151.32252741,37675.0,0.015625,0.015625,0.02857142857142857,0.08671046,0.08950852938662114,0.03525822059709012,0.03458787343890415,0.09632142904597356,0.037497315847455776,0.036282566305660034
0.0046875,0.05322209,214.81082964,55945.0,0.02025053,906.62084937,222778.0,0.02065933,532.91880441,126253.0,0.0078125,0.0078125,0.015625,0.05449810396547,0.05322209,0.02025053,0.020959019396388903,0.06836346949646742,0.02381327739550154,0.02305432071827005


==> num_exp/cirlce_in_triangle_exp_100/data/ref_sol_test_num_13_reg_100_tri_h_0.004830917874396135_tau_0.001171875_all_pol_deg_joint_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_tau_1,line_over_curve_tau_2,line_over_curve_tau_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.075,0.53498815,0.10645843,28.0,0.31497398,2.02226925,153.0,0.27453122,3.04468346,325.0,0.5,0.3333333333333333,0.3333333333333333,1.5551,0.65909248,0.47922,0.5216359178878871,0.31619173137464524,0.21802962614555849
0.0375,0.59991277,0.25595284,78.0,0.26541266,0.88211417,378.0,0.13745574,1.35639906,820.0,0.25,0.2,0.2,0.77755,0.32954624,0.23961,0.4037693463698531,0.23459912441198585,0.1540960746231794
0.01875,0.3008686,0.94578314,253.0,0.15119506,0.61152911,1431.0,0.09648435,1.07327628,2701.0,0.125,0.1,0.1111111111111111,0.388775,0.16477312,0.119805,0.3008686,0.15119506,0.09854850751181067
0.009375,0.1943875,1.10131478,1431.0,0.08175734,13.4949615,6216.0,0.05728624,27.11723971,11476.0,0.05,0.047619047619047616,0.05263157894736842,0.1943875,0.08238656,0.0599025,0.195095425787532,0.09311937424956358,0.05728624
0.0046875,0.09627102,43.93801999,10440.0,0.04119328,113.55930758,30628.0,0.02995125,207.26439357,52003.0,0.01818181818181818,0.02127659574468085,0.024390243902439025,0.09719375,0.04119328,0.02995125,0.11870851463168722,0.05501479894523745,0.03250581962213265


==> num_exp/square_in_square_exp/data/ref_sol_test_num_9_h_0.0026109660574412533_tau_0.0009765625_all_pol_deg_h_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_has_1,line_over_curve_has_1_optim,line_over_curve_has_2,line_over_curve_has_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.00390625,2.21269871,2.77768826,12.0,1.02531711,2.32363057,37.0,0.8969779,2.85711002,76.0,0.5,0.5,0.5,1.2673847347503704,1.5513229401713409,1.112345432683132,1.0584386189491521,2.039276562725077,2.61681978283674,3.3398941077950774
0.00390625,1.06980692,0.55013609,30.0,0.74128747,0.65805244,101.0,1.1324892,1.01348615,214.0,0.25,0.25,0.25,1.00825079544797,1.1920948624560408,0.8430002,0.791103087131171,1.621776958195938,1.8786865663508434,2.2653360156383107
0.00390625,0.80467108,0.8025732,142.0,0.50226432,1.29865313,357.0,0.70977286,3.44751024,778.0,0.1,0.125,0.125,0.7451580035345393,0.8415765255453399,0.6388746843557894,0.5912899276954056,1.0995104297748157,1.2385110107920683,1.3961125974316007
0.00390625,0.49679736,2.00437379,621.0,0.40555884,1.13836884,1293.0,0.42809284,7.17532372,2860.0,0.045454545454545456,0.0625,0.0625,0.5744455715557865,0.6236960510393856,0.4841764715010858,0.441944652070442,0.760323719873067,0.8099400416788995,0.8568415778789377
0.00390625,0.41173372,6.79069424,3013.0,0.3498874,8.36735463,4929.0,0.27243093,14.26799345,10993.0,0.02,0.03125,0.03125,0.43811514767924603,0.4565464933244273,0.3669371494843726,0.3303203155428648,0.5122968158336624,0.5207987980968612,0.5171531915528088
0.00390625,0.33378727,17.12312126,15312.0,0.23359653,22.67371488,19285.0,0.2116765,98.2893846,43198.0,0.008771929824561403,0.015625,0.015625,0.33378727,0.33378727,0.278086358170783,0.24688953774905362,0.34120348579708043,0.33201514986231345,0.30955578864941424
0.00390625,0.22832429,139.11335874,76362.0,0.21075005,144.86672378,76449.0,0.18453132,463.03571343,171625.0,0.00390625,0.0078125,0.0078125,0.25558136301257667,0.2454496551124046,0.21075005,0.18453132,0.22832429,0.21075005,0.18453132


==> num_exp/square_in_square_exp/data/ref_sol_test_num_9_h_0.0026109660574412533_tau_0.0009765625_all_pol_deg_joint_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_tau_1,line_over_curve_tau_2,line_over_curve_tau_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.0625,2.06875282,2.17125416,20.0,1.01265018,1.80041122,37.0,0.89024729,2.25573301,76.0,0.3333333333333333,0.5,0.5,1.56250472,0.8292722338428562,1.0312301895569382,1.7258659717329634,1.9838905006942544,2.3003459178717507
0.03125,0.74022329,0.09077239,75.0,1.0747599,0.13156366,205.0,0.79785306,0.2338624,328.0,0.14285714285714285,0.16666666666666666,0.2,1.1048576831479877,0.58638402,0.7291898599999999,1.2402214806816356,1.127575141155211,1.3293690220692085
0.015625,0.78125236,0.33415222,340.0,0.40287684,0.29175973,1149.0,0.48656822,1.53074336,1906.0,0.0625,0.06666666666666667,0.07692307692307693,0.78125236,0.4146361169214281,0.5156150947784691,0.8499528523173793,0.6384378955823569,0.6871509631852317
0.0078125,0.53592555,0.78282642,2151.0,0.29319201,4.6778698,6245.0,0.36459493,6.78132868,10330.0,0.023809523809523808,0.027777777777777776,0.03225806451612903,0.5524288415739939,0.29319201,0.36459492999999993,0.53592555,0.3651729170953676,0.36459493
0.00390625,0.31934091,19.00141978,16078.0,0.20703898,37.83921313,34861.0,0.18654629,131.48541331,54505.0,0.008547008547008548,0.011627906976744186,0.013888888888888888,0.39062618,0.20731805846071405,0.25780754738923456,0.3241205437675396,0.20703898,0.1954045250954801


==> num_exp/square_in_square_exp/data/ref_sol_test_num_9_h_0.00392156862745098_tau_0.0009765625_all_pol_deg_h_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_has_1,line_over_curve_has_2,line_over_curve_has_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.00390625,1.38826699,0.270741463,12.0,0.95477994,0.333567381,37.0,0.81778331,0.4171586,76.0,0.5,0.5,0.5,0.9630605180042334,0.8023431573212649,0.9379609429628268,2.42798671818292,2.8934138079797114,2.273978030289074
0.00390625,0.79469036,0.342743874,44.0,0.720138,0.463132143,101.0,0.77840509,0.54382253,136.0,0.2,0.25,0.3333333333333333,0.76589384,0.6368201859856313,0.8056576448062538,1.7546013092250223,2.077260989693709,1.8281602887059156
0.00390625,0.71515995,0.729453325,198.0,0.51130808,1.41254711,525.0,0.78527057,1.26661301,442.0,0.08333333333333333,0.1,0.16666666666666666,0.6153408769506482,0.469213124828219,0.6212469706964352,1.204690042466038,1.20577020611049,1.1750545015842346
0.00390625,0.47672701,0.521530151,1265.0,0.38704314,5.89398885,2393.0,0.4867272,5.67520905,1399.0,0.03125,0.045454545454545456,0.09090909090909091,0.4815302590021167,0.36076903778211145,0.4949356602944462,0.7577378595119911,0.7309135752003586,0.7627983038267354
0.00390625,0.38294692,9.75434828,7549.0,0.2743975,13.204576,11849.0,0.39553485,8.46613002,4369.0,0.0125,0.02,0.05,0.38294692,0.2743975,0.39553485,0.4848074241874691,0.43112395807708126,0.49767760096180347
0.00390625,0.25368708,61.0387638,48057.0,0.19815431,116.796876,60789.0,0.27355893,16.0569737,13135.0,0.0049261083743842365,0.008771929824561403,0.02857142857142857,0.30341501457300196,0.20848198557111353,0.32066051542855756,0.3052125969590474,0.25133609831029297,0.3293669989256736
0.00390625,0.19241075,836.267457,304263.0,0.1476966,836.927441,304421.0,0.21076209,95.95974541,43198.0,0.001953125,0.00390625,0.015625,0.24076512950105836,0.15920504649640782,0.25571341530973984,0.19241075,0.1476966,0.21076209


==> num_exp/square_in_square_exp/data/ref_sol_test_num_9_h_0.00392156862745098_tau_0.0009765625_all_pol_deg_joint_conv_relative_time.txt <==
taus,error_tot_1,time_vector_1,dofs_1,error_tot_2,time_vector_2,dofs_2,error_tot_3,time_vector_3,dofs_3,has_1,has_2,has_3,line_over_curve_tau_1,line_over_curve_tau_2,line_over_curve_tau_3,line_over_curve_dofs_1,line_over_curve_dofs_2,line_over_curve_dofs_3
0.0625,1.37959615,2.91738319,12.0,0.8897158,1.94193959,65.0,0.77192305,0.97719765,136.0,0.5,0.3333333333333333,0.3333333333333333,1.5124952955554356,1.1170519092951772,1.29273826,1.6863939900505753,1.585110847333338,1.539207647391385
0.03125,1.35972056,0.04048228,20.0,0.71656142,0.06685805,101.0,1.01199374,0.10416603,214.0,0.3333333333333333,0.25,0.25,1.06949568,0.78987498,0.9141039899452982,1.4842151435013524,1.3705503419348797,1.2985812805069825
0.015625,0.67364936,0.10178232,58.0,0.51095075,0.35392356,525.0,0.64636913,0.58129025,778.0,0.16666666666666666,0.1,0.125,0.7562476477777178,0.5585259546475886,0.64636913,1.1373584509725583,0.7955518235208822,0.800307624118099
0.0078125,0.53474784,0.60318947,428.0,0.39493749,3.0380137,2813.0,0.3369775,3.69373703,3628.0,0.05555555555555555,0.041666666666666664,0.05555555555555555,0.53474784,0.39493749,0.4570519949726491,0.6900704253569618,0.45718822242154566,0.44926136643513687
0.00390625,0.37008182,7.65165329,5174.0,0.23765092,21.02764368,20429.0,0.24219126,21.27742863,18847.0,0.015151515151515152,0.015151515151515152,0.023809523809523808,0.3781238238888589,0.2792629773237943,0.323184565,0.37008182,0.23765092,0.24219126

